Lower Bounds for the Trotter Error

In analog and digital simulations of practically relevant quantum systems, the target dynamics can only be implemented approximately. The Trotter product formula is the most common approximation scheme as it is a generic method which allows tuning accuracy. The Trotter simulation precision will always be inexact for non-commuting operators, but it is currently unknown what the minimum possible error is. This is an important quantity because upper bounds for the Trotter error are known to often be vast overestimates. Here, we present explicit lower bounds on the error, in norm and on states, allowing to derive minimum resource requirements. Numerical comparison with the true error shows that our bounds offer accurate and tight estimates.

==> One_Qubit_Steps_Error.csv <==
n,error
1,0.799214174
2,0.362409924
3,0.23672449
4,0.176260968
5,0.140534189
6,0.116897082
7,0.100086545
8,0.087512728
9,0.077750703
10,0.069950922
11,0.063575128
12,0.058265614
13,0.05377532
14,0.049928094
15,0.046594937
16,0.043679211
17,0.041107082
18,0.038821168
19,0.036776195
20,0.034935963
21,0.033271181
22,0.03175789
23,0.030376307
24,0.029109951
25,0.02794498
26,0.026869684
27,0.025874091
28,0.024949654
29,0.024089007
30,0.023285767
31,0.022534373
32,0.021829964
33,0.021168264
34,0.020545503
35,0.019958342
36,0.019403813
37,0.018879268
38,0.01838234
39,0.017910903
40,0.017463045
41,0.01703704
42,0.016631326
43,0.016244487
44,0.015875236
45,0.0155224
46,0.015184908
47,0.01486178
48,0.014552119
49,0.014255099
50,0.013969962
51,0.01369601
52,0.013432595
53,0.013179122
54,0.012935039
55,0.012699833
56,0.012473028
57,0.012254183
58,0.012042885
59,0.01183875
60,0.011641421
61,0.011450562
62,0.011265861
63,0.011087024
64,0.010913777
65,0.01074586
66,0.010583033
67,0.010425067
68,0.010271747
69,0.010122871
70,0.00997825
71,0.009837703
72,0.00970106
73,0.009568161
74,0.009438854
75,0.009312996
76,0.00919045
77,0.009071088
78,0.008954786
79,0.008841429
80,0.008730906
81,0.008623112
82,0.008517947
83,0.008415317
84,0.00831513
85,0.008217301
86,0.008121747
87,0.00802839
88,0.007937155
89,0.00784797
90,0.007760767
91,0.00767548
92,0.007592048
93,0.00751041
94,0.00743051
95,0.007352291
96,0.007275702
97,0.007200693
98,0.007127214
99,0.00705522
100,0.006984665

==> One_Qubit_Steps_Lower_Bound.csv <==
n,error
1,0.003643119
2,0.175524779
3,0.155617235
4,0.131188195
5,0.111898685
6,0.097108975
7,0.085599574
8,0.076450549
9,0.069028285
10,0.062897471
11,0.057753745
12,0.053379577
13,0.049616066
14,0.046344751
15,0.043475676
16,0.040939387
17,0.03868145
18,0.036658627
19,0.034836153
20,0.033185768
21,0.03168427
22,0.030312436
23,0.029054206
24,0.027896061
25,0.026826539
26,0.025835863
27,0.024915637
28,0.024058616
29,0.023258515
30,0.022509852
31,0.021807828
32,0.021148222
33,0.020527305
34,0.019941774
35,0.019388691
36,0.018865434
37,0.018369656
38,0.017899249
39,0.017452315
40,0.017027142
41,0.016622179
42,0.01623602
43,0.015867385
44,0.015515109
45,0.015178127
46,0.014855465
47,0.014546229
48,0.014249599
49,0.013964819
50,0.013691195
51,0.013428083
52,0.013174889
53,0.012931063
54,0.012696094
55,0.01246951
56,0.012250868
57,0.01203976
58,0.011835801
59,0.011638636
60,0.01144793
61,0.011263371
62,0.011084667
63,0.010911543
64,0.010743743
65,0.010581024
66,0.01042316
67,0.010269935
68,0.010121149
69,0.009976612
70,0.009836144
71,0.009699576
72,0.009566747
73,0.009437507
74,0.009311711
75,0.009189224
76,0.009069917
77,0.008953668
78,0.008840361
79,0.008729885
80,0.008622135
81,0.008517013
82,0.008414423
83,0.008314274
84,0.008216481
85,0.008120962
86,0.008027637
87,0.007936433
88,0.007847277
89,0.007760102
90,0.007674843
91,0.007591436
92,0.007509823
93,0.007429945
94,0.007351749
95,0.007275181
96,0.007200191
97,0.007126732
98,0.007054756
99,0.006984219
100,0.006915079

==> One_Qubit_Steps_Upper_Bound.csv <==
n,error
1,1
2,0.5
3,0.333333333
4,0.25
5,0.2
6,0.166666667
7,0.142857143
8,0.125
9,0.111111111
10,0.1
11,0.090909091
12,0.083333333
13,0.076923077
14,0.071428571
15,0.066666667
16,0.0625
17,0.058823529
18,0.055555556
19,0.052631579
20,0.05
21,0.047619048
22,0.045454545
23,0.043478261
24,0.041666667
25,0.04
26,0.038461538
27,0.037037037
28,0.035714286
29,0.034482759
30,0.033333333
31,0.032258065
32,0.03125
33,0.03030303
34,0.029411765
35,0.028571429
36,0.027777778
37,0.027027027
38,0.026315789
39,0.025641026
40,0.025
41,0.024390244
42,0.023809524
43,0.023255814
44,0.022727273
45,0.022222222
46,0.02173913
47,0.021276596
48,0.020833333
49,0.020408163
50,0.02
51,0.019607843
52,0.019230769
53,0.018867925
54,0.018518519
55,0.018181818
56,0.017857143
57,0.01754386
58,0.017241379
59,0.016949153
60,0.016666667
61,0.016393443
62,0.016129032
63,0.015873016
64,0.015625
65,0.015384615
66,0.015151515
67,0.014925373
68,0.014705882
69,0.014492754
70,0.014285714
71,0.014084507
72,0.013888889
73,0.01369863
74,0.013513514
75,0.013333333
76,0.013157895
77,0.012987013
78,0.012820513
79,0.012658228
80,0.0125
81,0.012345679
82,0.012195122
83,0.012048193
84,0.011904762
85,0.011764706
86,0.011627907
87,0.011494253
88,0.011363636
89,0.011235955
90,0.011111111
91,0.010989011
92,0.010869565
93,0.010752688
94,0.010638298
95,0.010526316
96,0.010416667
97,0.010309278
98,0.010204082
99,0.01010101
100,0.01

==> One_Qubit_Time_Error.csv <==
t,error
0,0
0.01,1.00E-05
0.02,3.99947E-05
0.03,8.99731E-05
0.04,0.000159915
0.05,0.000249792
0.06,0.00035957
0.07,0.000489203
0.08,0.00063864
0.09,0.000807822
0.1,0.000996681
0.11,0.001205142
0.12,0.001433121
0.13,0.001680527
0.14,0.001947262
0.15,0.002233219
0.16,0.002538283
0.17,0.002862333
0.18,0.003205238
0.19,0.003566861
0.2,0.003947057
0.21,0.004345674
0.22,0.004762551
0.23,0.005197522
0.24,0.005650411
0.25,0.006121036
0.26,0.006609207
0.27,0.007114729
0.28,0.007637396
0.29,0.008176997
0.3,0.008733316
0.31,0.009306126
0.32,0.009895196
0.33,0.010500287
0.34,0.011121153
0.35,0.011757542
0.36,0.012409195
0.37,0.013075846
0.38,0.013757224
0.39,0.014453051
0.4,0.015163041
0.41,0.015886904
0.42,0.016624342
0.43,0.017375054
0.44,0.018138729
0.45,0.018915054
0.46,0.019703707
0.47,0.020504363
0.48,0.021316689
0.49,0.022140349
0.5,0.022975
0.51,0.023820294
0.52,0.024675878
0.53,0.025541395
0.54,0.026416481
0.55,0.027300769
0.56,0.028193886
0.57,0.029095455
0.58,0.030005095
0.59,0.03092242
0.6,0.031847039
0.61,0.03277856
0.62,0.033716583
0.63,0.034660706
0.64,0.035610524
0.65,0.036565628
0.66,0.037525603
0.67,0.038490035
0.68,0.039458503
0.69,0.040430585
0.7,0.041405855
0.71,0.042383885
0.72,0.043364243
0.73,0.044346495
0.74,0.045330206
0.75,0.046314937
0.76,0.047300247
0.77,0.048285693
0.78,0.04927083
0.79,0.050255213
0.8,0.051238393
0.81,0.052219919
0.82,0.053199343
0.83,0.054176211
0.84,0.055150069
0.85,0.056120465
0.86,0.057086944
0.87,0.058049048
0.88,0.059006324
0.89,0.059958313
0.9,0.060904561
0.91,0.061844609
0.92,0.062778003
0.93,0.063704284
0.94,0.064622999
0.95,0.06553369
0.96,0.066435904
0.97,0.067329186
0.98,0.068213084
0.99,0.069087147
1,0.069950922
1.01,0.070803962
1.02,0.071645819
1.03,0.072476046
1.04,0.0732942
1.05,0.07409984
1.06,0.074892524
1.07,0.075671815
1.08,0.076437279
1.09,0.077188482
1.1,0.077924994
1.11,0.07864639
1.12,0.079352243
1.13,0.080042134
1.14,0.080715646
1.15,0.081372362
1.16,0.082011874
1.17,0.082633774
1.18,0.083237659
1.19,0.08382313
1.2,0.084389792
1.21,0.084937254
1.22,0.085465129
1.23,0.085973037
1.24,0.0864606
1.25,0.086927445
1.26,0.087373206
1.27,0.087797519
1.28,0.088200028
1.29,0.088580382
1.3,0.088938232
1.31,0.08927324
1.32,0.08958507
1.33,0.089873392
1.34,0.090137885
1.35,0.090378229
1.36,0.090594115
1.37,0.090785239
1.38,0.090951301
1.39,0.091092012
1.4,0.091207085
1.41,0.091296243
1.42,0.091359216
1.43,0.091395739
1.44,0.091405556
1.45,0.091388417
1.46,0.09134408
1.47,0.091272312
1.48,0.091172886
1.49,0.091045582
1.5,0.09089019
1.51,0.090706506
1.52,0.090494337
1.53,0.090253495
1.54,0.089983803
1.55,0.08968509
1.56,0.089357196
1.57,0.088999969
1.58,0.088613264
1.59,0.088196948
1.6,0.087750895
1.61,0.08727499
1.62,0.086769125
1.63,0.086233204
1.64,0.085667139
1.65,0.085070853
1.66,0.084444279
1.67,0.083787358
1.68,0.083100045
1.69,0.082382303
1.7,0.081634106
1.71,0.080855439
1.72,0.080046301
1.73,0.079206698
1.74,0.078336651
1.75,0.077436192
1.76,0.076505365
1.77,0.075544229
1.78,0.074552853
1.79,0.073531323
1.8,0.072479738
1.81,0.071398211
1.82,0.070286872
1.83,0.069145867
1.84,0.067975359
1.85,0.06677553
1.86,0.065546581
1.87,0.064288736
1.88,0.063002238
1.89,0.061687359
1.9,0.060344393
1.91,0.058973668
1.92,0.057575542
1.93,0.05615041
1.94,0.054698708
1.95,0.053220919
1.96,0.051717577
1.97,0.05018928
1.98,0.048636694
1.99,0.047060569
2,0.045461751
2.01,0.043841207
2.02,0.04220004
2.03,0.040539526
2.04,0.03886115
2.05,0.037166657
2.06,0.035458115
2.07,0.033738003
2.08,0.032009328
2.09,0.030275773
2.1,0.028541906
2.11,0.02681347
2.12,0.025097766
2.13,0.023404194
2.14,0.021744997
2.15,0.02013626
2.16,0.018599237
2.17,0.017161973
2.18,0.015861007
2.19,0.014742472
2.2,0.013861116
2.21,0.013275094
2.22,0.013035157
2.23,0.013170776
2.24,0.013680731
2.25,0.014534829
2.26,0.01568524
2.27,0.017079629
2.28,0.018670042
2.29,0.020416622
2.3,0.022287932
2.31,0.024259795
2.32,0.026313772
2.33,0.028435779
2.34,0.030614975
2.35,0.032842924
2.36,0.03511297
2.37,0.03741979
2.38,0.039759061
2.39,0.042127218
2.4,0.04452128
2.41,0.046938713
2.42,0.049377334
2.43,0.051835236
2.44,0.054310731
2.45,0.056802304
2.46,0.059308583
2.47,0.061828307
2.48,0.064360309
2.49,0.066903498
2.5,0.069456846
2.51,0.072019376
2.52,0.074590154
2.53,0.077168281
2.54,0.07975289
2.55,0.082343138
2.56,0.084938202
2.57,0.08753728
2.58,0.090139581
2.59,0.09274433
2.6,0.095350761
2.61,0.09795812
2.62,0.100565657
2.63,0.103172631
2.64,0.105778308
2.65,0.108381956
2.66,0.110982849
2.67,0.113580266
2.68,0.116173486
2.69,0.118761794
2.7,0.121344477
2.71,0.123920822
2.72,0.12649012
2.73,0.129051665
2.74,0.13160475
2.75,0.134148673
2.76,0.13668273
2.77,0.139206221
2.78,0.141718447
2.79,0.144218712
2.8,0.146706318
2.81,0.149180573
2.82,0.151640783
2.83,0.154086258
2.84,0.15651631
2.85,0.158930252
2.86,0.161327398
2.87,0.163707068
2.88,0.16606858
2.89,0.168411256
2.9,0.170734422
2.91,0.173037404
2.92,0.175319533
2.93,0.177580142
2.94,0.179818567
2.95,0.182034148
2.96,0.184226226
2.97,0.186394149
2.98,0.188537266
2.99,0.190654931
3,0.192746503

==> One_Qubit_Time_Lower_Bound.csv <==
t,error
0,0
0.01,9.99E-06
0.02,3.99324E-05
0.03,8.97627E-05
0.04,0.000159416
0.05,0.000248818
0.06,0.000357886
0.07,0.00048653
0.08,0.000634651
0.09,0.000802142
0.1,0.00098889
0.11,0.001194773
0.12,0.001419661
0.13,0.001663417
0.14,0.001925896
0.15,0.002206945
0.16,0.002506403
0.17,0.002824103
0.18,0.00315987
0.19,0.00351352
0.2,0.003884862
0.21,0.004273701
0.22,0.004679829
0.23,0.005103036
0.24,0.005543102
0.25,0.005999799
0.26,0.006472895
0.27,0.00696215
0.28,0.007467314
0.29,0.007988135
0.3,0.00852435
0.31,0.009075693
0.32,0.009641888
0.33,0.010222655
0.34,0.010817705
0.35,0.011426746
0.36,0.012049476
0.37,0.01268559
0.38,0.013334775
0.39,0.013996712
0.4,0.014671077
0.41,0.01535754
0.42,0.016055764
0.43,0.016765408
0.44,0.017486125
0.45,0.018217561
0.46,0.018959358
0.47,0.019711154
0.48,0.02047258
0.49,0.021243262
0.5,0.022022821
0.51,0.022810876
0.52,0.023607037
0.53,0.024410912
0.54,0.025222104
0.55,0.026040212
0.56,0.02686483
0.57,0.027695549
0.58,0.028531955
0.59,0.029373629
0.6,0.030220152
0.61,0.031071098
0.62,0.031926038
0.63,0.032784541
0.64,0.033646171
0.65,0.034510491
0.66,0.035377058
0.67,0.03624543
0.68,0.037115159
0.69,0.037985796
0.7,0.038856889
0.71,0.039727984
0.72,0.040598624
0.73,0.041468351
0.74,0.042336704
0.75,0.043203222
0.76,0.04406744
0.77,0.044928894
0.78,0.045787115
0.79,0.046641637
0.8,0.047491991
0.81,0.048337705
0.82,0.04917831
0.83,0.050013334
0.84,0.050842305
0.85,0.051664749
0.86,0.052480196
0.87,0.053288171
0.88,0.054088202
0.89,0.054879815
0.9,0.05566254
0.91,0.056435904
0.92,0.057199435
0.93,0.057952664
0.94,0.058695119
0.95,0.059426334
0.96,0.060145839
0.97,0.06085317
0.98,0.06154786
0.99,0.062229448
1,0.062897471
1.01,0.06355147
1.02,0.064190988
1.03,0.064815568
1.04,0.065424758
1.05,0.066018107
1.06,0.066595167
1.07,0.067155492
1.08,0.06769864
1.09,0.068224171
1.1,0.068731649
1.11,0.06922064
1.12,0.069690714
1.13,0.070141444
1.14,0.070572409
1.15,0.070983189
1.16,0.071373368
1.17,0.071742536
1.18,0.072090286
1.19,0.072416215
1.2,0.072719925
1.21,0.073001022
1.22,0.073259117
1.23,0.073493826
1.24,0.07370477
1.25,0.073891574
1.26,0.074053869
1.27,0.074191291
1.28,0.074303482
1.29,0.074390088
1.3,0.074450763
1.31,0.074485165
1.32,0.074492957
1.33,0.074473811
1.34,0.074427401
1.35,0.074353411
1.36,0.074251528
1.37,0.074121449
1.38,0.073962874
1.39,0.073775512
1.4,0.073559076
1.41,0.073313289
1.42,0.073037878
1.43,0.07273258
1.44,0.072397136
1.45,0.072031295
1.46,0.071634815
1.47,0.071207459
1.48,0.070748999
1.49,0.070259213
1.5,0.069737888
1.51,0.069184817
1.52,0.068599803
1.53,0.067982655
1.54,0.067333189
1.55,0.066651232
1.56,0.065936617
1.57,0.065189184
1.58,0.064408784
1.59,0.063595273
1.6,0.062748517
1.61,0.061868392
1.62,0.060954777
1.63,0.060007566
1.64,0.059026657
1.65,0.058011957
1.66,0.056963383
1.67,0.055880859
1.68,0.05476432
1.69,0.053613707
1.7,0.052428972
1.71,0.051210073
1.72,0.049956978
1.73,0.048669666
1.74,0.047348122
1.75,0.04599234
1.76,0.044602325
1.77,0.043178088
1.78,0.041719651
1.79,0.040227044
1.8,0.038700307
1.81,0.037139488
1.82,0.035544643
1.83,0.033915838
1.84,0.03225315
1.85,0.03055666
1.86,0.028826463
1.87,0.02706266
1.88,0.025265361
1.89,0.023434687
1.9,0.021570765
1.91,0.019673733
1.92,0.017743738
1.93,0.015780934
1.94,0.013785485
1.95,0.011757564
1.96,0.009697353
1.97,0.007605041
1.98,0.005480828
1.99,0.003324921
2,0.001137536
2.01,0
2.02,0
2.03,0
2.04,0
2.05,0
2.06,0
2.07,0
2.08,0
2.09,0
2.1,0
2.11,0
2.12,0
2.13,0
2.14,0
2.15,0
2.16,0
2.17,0
2.18,0
2.19,0
2.2,0
2.21,0
2.22,0
2.23,0
2.24,0
2.25,0
2.26,0
2.27,0
2.28,0
2.29,0
2.3,0
2.31,0
2.32,0
2.33,0
2.34,0
2.35,0
2.36,0
2.37,0
2.38,0
2.39,0
2.4,0
2.41,0
2.42,0
2.43,0
2.44,0
2.45,0
2.46,0
2.47,0
2.48,0
2.49,0
2.5,0
2.51,0
2.52,0
2.53,0
2.54,0
2.55,0
2.56,0
2.57,0
2.58,0
2.59,0
2.6,0
2.61,0.000471892
2.62,0.001823563
2.63,0.003163249
2.64,0.0044903
2.65,0.005804067
2.66,0.007103896
2.67,0.008389134
2.68,0.009659126
2.69,0.010913215
2.7,0.012150746
2.71,0.01337106
2.72,0.014573498
2.73,0.015757403
2.74,0.016922115
2.75,0.018066976
2.76,0.019191326
2.77,0.020294506
2.78,0.021375859
2.79,0.022434727
2.8,0.023470452
2.81,0.024482378
2.82,0.025469851
2.83,0.026432216
2.84,0.027368822
2.85,0.028279017
2.86,0.029162151
2.87,0.030017579
2.88,0.030844654
2.89,0.031642734
2.9,0.032411177
2.91,0.033149347
2.92,0.033856607
2.93,0.034532325
2.94,0.035175871
2.95,0.03578662
2.96,0.036363949
2.97,0.036907237
2.98,0.03741587
2.99,0.037889236
3,0.038326728

==> One_Qubit_Time_Upper_Bound.csv <==
t,error
0,0
0.01,0.00001
0.02,0.00004
0.03,0.00009
0.04,0.00016
0.05,0.00025
0.06,0.00036
0.07,0.00049
0.08,0.00064
0.09,0.00081
0.1,0.001
0.11,0.00121
0.12,0.00144
0.13,0.00169
0.14,0.00196
0.15,0.00225
0.16,0.00256
0.17,0.00289
0.18,0.00324
0.19,0.00361
0.2,0.004
0.21,0.00441
0.22,0.00484
0.23,0.00529
0.24,0.00576
0.25,0.00625
0.26,0.00676
0.27,0.00729
0.28,0.00784
0.29,0.00841
0.3,0.009
0.31,0.00961
0.32,0.01024
0.33,0.01089
0.34,0.01156
0.35,0.01225
0.36,0.01296
0.37,0.01369
0.38,0.01444
0.39,0.01521
0.4,0.016
0.41,0.01681
0.42,0.01764
0.43,0.01849
0.44,0.01936
0.45,0.02025
0.46,0.02116
0.47,0.02209
0.48,0.02304
0.49,0.02401
0.5,0.025
0.51,0.02601
0.52,0.02704
0.53,0.02809
0.54,0.02916
0.55,0.03025
0.56,0.03136
0.57,0.03249
0.58,0.03364
0.59,0.03481
0.6,0.036
0.61,0.03721
0.62,0.03844
0.63,0.03969
0.64,0.04096
0.65,0.04225
0.66,0.04356
0.67,0.04489
0.68,0.04624
0.69,0.04761
0.7,0.049
0.71,0.05041
0.72,0.05184
0.73,0.05329
0.74,0.05476
0.75,0.05625
0.76,0.05776
0.77,0.05929
0.78,0.06084
0.79,0.06241
0.8,0.064
0.81,0.06561
0.82,0.06724
0.83,0.06889
0.84,0.07056
0.85,0.07225
0.86,0.07396
0.87,0.07569
0.88,0.07744
0.89,0.07921
0.9,0.081
0.91,0.08281
0.92,0.08464
0.93,0.08649
0.94,0.08836
0.95,0.09025
0.96,0.09216
0.97,0.09409
0.98,0.09604
0.99,0.09801
1,0.1
1.01,0.10201
1.02,0.10404
1.03,0.10609
1.04,0.10816
1.05,0.11025
1.06,0.11236
1.07,0.11449
1.08,0.11664
1.09,0.11881
1.1,0.121
1.11,0.12321
1.12,0.12544
1.13,0.12769
1.14,0.12996
1.15,0.13225
1.16,0.13456
1.17,0.13689
1.18,0.13924
1.19,0.14161
1.2,0.144
1.21,0.14641
1.22,0.14884
1.23,0.15129
1.24,0.15376
1.25,0.15625
1.26,0.15876
1.27,0.16129
1.28,0.16384
1.29,0.16641
1.3,0.169
1.31,0.17161
1.32,0.17424
1.33,0.17689
1.34,0.17956
1.35,0.18225
1.36,0.18496
1.37,0.18769
1.38,0.19044
1.39,0.19321
1.4,0.196
1.41,0.19881
1.42,0.20164
1.43,0.20449
1.44,0.20736
1.45,0.21025
1.46,0.21316
1.47,0.21609
1.48,0.21904
1.49,0.22201
1.5,0.225
1.51,0.22801
1.52,0.23104
1.53,0.23409
1.54,0.23716
1.55,0.24025
1.56,0.24336
1.57,0.24649
1.58,0.24964
1.59,0.25281
1.6,0.256
1.61,0.25921
1.62,0.26244
1.63,0.26569
1.64,0.26896
1.65,0.27225
1.66,0.27556
1.67,0.27889
1.68,0.28224
1.69,0.28561
1.7,0.289
1.71,0.29241
1.72,0.29584
1.73,0.29929
1.74,0.30276
1.75,0.30625
1.76,0.30976
1.77,0.31329
1.78,0.31684
1.79,0.32041
1.8,0.324
1.81,0.32761
1.82,0.33124
1.83,0.33489
1.84,0.33856
1.85,0.34225
1.86,0.34596
1.87,0.34969
1.88,0.35344
1.89,0.35721
1.9,0.361
1.91,0.36481
1.92,0.36864
1.93,0.37249
1.94,0.37636
1.95,0.38025
1.96,0.38416
1.97,0.38809
1.98,0.39204
1.99,0.39601
2,0.4
2.01,0.40401
2.02,0.40804
2.03,0.41209
2.04,0.41616
2.05,0.42025
2.06,0.42436
2.07,0.42849
2.08,0.43264
2.09,0.43681
2.1,0.441
2.11,0.44521
2.12,0.44944
2.13,0.45369
2.14,0.45796
2.15,0.46225
2.16,0.46656
2.17,0.47089
2.18,0.47524
2.19,0.47961
2.2,0.484
2.21,0.48841
2.22,0.49284
2.23,0.49729
2.24,0.50176
2.25,0.50625
2.26,0.51076
2.27,0.51529
2.28,0.51984
2.29,0.52441
2.3,0.529
2.31,0.53361
2.32,0.53824
2.33,0.54289
2.34,0.54756
2.35,0.55225
2.36,0.55696
2.37,0.56169
2.38,0.56644
2.39,0.57121
2.4,0.576
2.41,0.58081
2.42,0.58564
2.43,0.59049
2.44,0.59536
2.45,0.60025
2.46,0.60516
2.47,0.61009
2.48,0.61504
2.49,0.62001
2.5,0.625
2.51,0.63001
2.52,0.63504
2.53,0.64009
2.54,0.64516
2.55,0.65025
2.56,0.65536
2.57,0.66049
2.58,0.66564
2.59,0.67081
2.6,0.676
2.61,0.68121
2.62,0.68644
2.63,0.69169
2.64,0.69696
2.65,0.70225
2.66,0.70756
2.67,0.71289
2.68,0.71824
2.69,0.72361
2.7,0.729
2.71,0.73441
2.72,0.73984
2.73,0.74529
2.74,0.75076
2.75,0.75625
2.76,0.76176
2.77,0.76729
2.78,0.77284
2.79,0.77841
2.8,0.784
2.81,0.78961
2.82,0.79524
2.83,0.80089
2.84,0.80656
2.85,0.81225
2.86,0.81796
2.87,0.82369
2.88,0.82944
2.89,0.83521
2.9,0.841
2.91,0.84681
2.92,0.85264
2.93,0.85849
2.94,0.86436
2.95,0.87025
2.96,0.87616
2.97,0.88209
2.98,0.88804
2.99,0.89401
3,0.9

==> XY_Norm_Length_Error.csv <==
L,error
5,0.000246099
6,0.000277054
7,0.000350327
8,0.000452308
9,0.000453469
10,0.000492198
11,0.000556123

==> XY_Norm_Length_Lower_Bound.csv <==
L,error
5,0.000213813
6,0.000237909
7,0.000297423
8,0.000379525
9,0.000375992
10,0.000403201
11,0.000450071

==> XY_Norm_Length_Upper_Bound.csv <==
L,error
5,0.000246215
6,0.000277128
7,0.000350503
8,0.000452548
9,0.000453703
10,0.000492429
11,0.000556412

==> XY_Norm_Steps_Error.csv <==
n,error
1,0.363644393
2,0.179423083
3,0.119324959
4,0.089417831
5,0.071506214
6,0.059575825
7,0.05105844
8,0.044672414
9,0.039706545
10,0.035734432
11,0.032484866
12,0.029777109
13,0.027486071
14,0.025522418
15,0.023820651
16,0.022331651
17,0.021017861
18,0.019850073
19,0.018805229
20,0.017864884
21,0.017014106
22,0.016240681
23,0.015534517
24,0.014887205
25,0.014291683
26,0.013741974
27,0.013232987
28,0.012760359
29,0.012320328
30,0.011909635
31,0.011525439
32,0.011165256
33,0.010826904
34,0.010508456
35,0.010208206
36,0.009924637
37,0.009656396
38,0.009402275
39,0.009161185
40,0.00893215
41,0.008714288
42,0.008506801
43,0.008308965
44,0.008120121
45,0.007939671
46,0.007767067
47,0.007601807
48,0.007443434
49,0.007291525
50,0.007145692
51,0.007005579
52,0.006870854
53,0.006741214
54,0.006616375
55,0.006496076
56,0.006380073
57,0.006268141
58,0.006160069
59,0.00605566
60,0.005954731
61,0.005857111
62,0.005762641
63,0.00567117
64,0.005582557
65,0.005496671
66,0.005413387
67,0.00533259
68,0.005254169
69,0.005178021
70,0.005104049
71,0.00503216
72,0.004962268
73,0.004894292
74,0.004828152
75,0.004763776
76,0.004701095
77,0.004640041
78,0.004580553
79,0.004522571
80,0.004466039
81,0.004410902
82,0.00435711
83,0.004304615
84,0.004253369
85,0.004203329
86,0.004154453
87,0.004106701
88,0.004060033
89,0.004014415
90,0.00396981
91,0.003926185
92,0.003883509
93,0.003841751
94,0.003800881
95,0.003760872
96,0.003721696
97,0.003683328
98,0.003645743
99,0.003608917
100,0.003572828

==> XY_Norm_Steps_Lower_Bound.csv <==
n,error
1,0.025330698
2,0.059498512
3,0.050073044
4,0.041457547
5,0.035039364
6,0.030240207
7,0.026557363
8,0.023655846
9,0.021316512
10,0.019393008
11,0.017784828
12,0.016421025
13,0.015250242
14,0.01423446
15,0.013344967
16,0.012559691
17,0.011861399
18,0.011236443
19,0.010673881
20,0.010164836
21,0.009702036
22,0.009279465
23,0.008892107
24,0.008535743
25,0.008206802
26,0.00790224
27,0.007619448
28,0.007356175
29,0.007110469
30,0.006880631
31,0.006665173
32,0.006462788
33,0.006272321
34,0.006092752
35,0.005923171
36,0.005762768
37,0.005610819
38,0.005466672
39,0.005329742
40,0.005199501
41,0.00507547
42,0.004957215
43,0.004844344
44,0.004736495
45,0.004633342
46,0.004534585
47,0.004439948
48,0.004349179
49,0.004262046
50,0.004178334
51,0.004097846
52,0.0040204
53,0.003945826
54,0.003873967
55,0.003804678
56,0.003737824
57,0.003673277
58,0.003610922
59,0.003550648
60,0.003492352
61,0.00343594
62,0.00338132
63,0.00332841
64,0.003277129
65,0.003227405
66,0.003179166
67,0.003132348
68,0.003086889
69,0.00304273
70,0.002999817
71,0.002958097
72,0.002917521
73,0.002878043
74,0.002839619
75,0.002802208
76,0.002765769
77,0.002730266
78,0.002695662
79,0.002661925
80,0.002629021
81,0.002596921
82,0.002565595
83,0.002535016
84,0.002505157
85,0.002475993
86,0.002447501
87,0.002419656
88,0.002392438
89,0.002365826
90,0.002339799
91,0.002314338
92,0.002289425
93,0.002265043
94,0.002241175
95,0.002217804
96,0.002194916
97,0.002172496
98,0.002150528
99,0.002129001
100,0.0021079

==> XY_Norm_Steps_Upper_Bound.csv <==
n,error
1,0.384710442
2,0.192355221
3,0.128236814
4,0.096177611
5,0.076942088
6,0.064118407
7,0.054958635
8,0.048088805
9,0.042745605
10,0.038471044
11,0.034973677
12,0.032059204
13,0.029593111
14,0.027479317
15,0.025647363
16,0.024044403
17,0.022630026
18,0.021372802
19,0.020247918
20,0.019235522
21,0.018319545
22,0.017486838
23,0.016726541
24,0.016029602
25,0.015388418
26,0.014796555
27,0.014248535
28,0.013739659
29,0.013265877
30,0.012823681
31,0.012410014
32,0.012022201
33,0.011657892
34,0.011315013
35,0.010991727
36,0.010686401
37,0.01039758
38,0.010123959
39,0.00986437
40,0.009617761
41,0.009383182
42,0.009159772
43,0.008946754
44,0.008743419
45,0.008549121
46,0.00836327
47,0.008185329
48,0.008014801
49,0.007851234
50,0.007694209
51,0.007543342
52,0.007398278
53,0.007258688
54,0.007124267
55,0.006994735
56,0.006869829
57,0.006749306
58,0.006632939
59,0.006520516
60,0.006411841
61,0.006306729
62,0.006205007
63,0.006106515
64,0.006011101
65,0.005918622
66,0.005828946
67,0.005741947
68,0.005657507
69,0.005575514
70,0.005495863
71,0.005418457
72,0.005343201
73,0.005270006
74,0.00519879
75,0.005129473
76,0.00506198
77,0.00499624
78,0.004932185
79,0.004869752
80,0.004808881
81,0.004749512
82,0.004691591
83,0.004635066
84,0.004579886
85,0.004526005
86,0.004473377
87,0.004421959
88,0.00437171
89,0.004322589
90,0.00427456
91,0.004227587
92,0.004181635
93,0.004136671
94,0.004092664
95,0.004049584
96,0.0040074
97,0.003966087
98,0.003925617
99,0.003885964
100,0.003847104

==> XY_Norm_Time_Error.csv <==
t,error
0,0
0.05,4.808E-05
0.1,0.000192214
0.15,0.000432085
0.2,0.000767163
0.25,0.001196712
0.3,0.001719785
0.35,0.00233523
0.4,0.003041692
0.45,0.003837616
0.5,0.00472125
0.55,0.005690648
0.6,0.00674368
0.65,0.007878028
0.7,0.009091198
0.75,0.010380523
0.8,0.011743171
0.85,0.013176149
0.9,0.014676311
0.95,0.016240366
1,0.017864884
1.05,0.019546304
1.1,0.021280945
1.15,0.023065011
1.2,0.0248946
1.25,0.026765717
1.3,0.028674276
1.35,0.030616119
1.4,0.032587016
1.45,0.034582681
1.5,0.03659878
1.55,0.038630943
1.6,0.04067477
1.65,0.042725845
1.7,0.044779744
1.75,0.04683205
1.8,0.048878357
1.85,0.050914283
1.9,0.052935483
1.95,0.054937655
2,0.056916555
2.05,0.058868003
2.1,0.060787892
2.15,0.062672205
2.2,0.064517017
2.25,0.066318508
2.3,0.068072972
2.35,0.069776827
2.4,0.07142662
2.45,0.073019041
2.5,0.074550927
2.55,0.076019272
2.6,0.077421234
2.65,0.078754142
2.7,0.080015504
2.75,0.081203013
2.8,0.082314553
2.85,0.083348206
2.9,0.084302257
2.95,0.085175202
3,0.085965747
3.05,0.086672821
3.1,0.087295578
3.15,0.087833401
3.2,0.088285911
3.25,0.088652976
3.3,0.088934721
3.35,0.08913154
3.4,0.089244129
3.45,0.089273519
3.5,0.089221152
3.55,0.089089014
3.6,0.088879913
3.65,0.088598104
3.7,0.088250891
3.75,0.087853592
3.8,0.087449886
3.85,0.08724207
3.9,0.088458378
3.95,0.091771184
4,0.095615448
4.05,0.099601653
4.1,0.103658098
4.15,0.107760495
4.2,0.111896014
4.25,0.116055574
4.3,0.120231554
4.35,0.124416957
4.4,0.128605057
4.45,0.132789235
4.5,0.136962904
4.55,0.141119468
4.6,0.145252306
4.65,0.149354765
4.7,0.153420162
4.75,0.157441788
4.8,0.161412913
4.85,0.165326801
4.9,0.169176713
4.95,0.172955923
5,0.176657727
5.05,0.180275456
5.1,0.183802486
5.15,0.187232255
5.2,0.19055827
5.25,0.193774121
5.3,0.196873496
5.35,0.199850191
5.4,0.202698124
5.45,0.205411343
5.5,0.207984045
5.55,0.210410583
5.6,0.212685478
5.65,0.214803433
5.7,0.216759344
5.75,0.218548309
5.8,0.220165641
5.85,0.221606879
5.9,0.222867797
5.95,0.223944416
6,0.224833011
6.05,0.225530125
6.1,0.226032576
6.15,0.226337467
6.2,0.226442193
6.25,0.226344454
6.3,0.226042262
6.35,0.225533948
6.4,0.224818176
6.45,0.223893948
6.5,0.222760614
6.55,0.221417884
6.6,0.219865841
6.65,0.218104949
6.7,0.216136074
6.75,0.213960497
6.8,0.21157994
6.85,0.20899659
6.9,0.206213141
6.95,0.203232837
7,0.200059542
7.05,0.196697829
7.1,0.193153111
7.15,0.189431829
7.2,0.185541727
7.25,0.181492283
7.3,0.177295361
7.35,0.172966287
7.4,0.16852562
7.45,0.164002224
7.5,0.159438757
7.55,0.154901819
7.6,0.150500885
7.65,0.146421857
7.7,0.142972522
7.75,0.140582525
7.8,0.139611484
7.85,0.14003832
7.9,0.141502547
7.95,0.143617534
8,0.146115998

==> XY_Norm_Time_Lower_Bound.csv <==
t,error
0,0
0.05,4.41553E-05
0.1,0.000160917
0.15,0.000326797
0.2,0.000518397
0.25,0.000730247
0.3,0.001046161
0.35,0.001415835
0.4,0.001837676
0.45,0.002309917
0.5,0.002830618
0.55,0.003397675
0.6,0.004008821
0.65,0.004661634
0.7,0.005353542
0.75,0.006081831
0.8,0.006843649
0.85,0.007636017
0.9,0.008455833
0.95,0.00929988
1,0.010164836
1.05,0.011047281
1.1,0.011943705
1.15,0.012850518
1.2,0.013764057
1.25,0.014680598
1.3,0.015596363
1.35,0.016507529
1.4,0.017410239
1.45,0.018300612
1.5,0.019174751
1.55,0.020028752
1.6,0.020858719
1.65,0.021660768
1.7,0.022431038
1.75,0.023165703
1.8,0.02386098
1.85,0.024513139
1.9,0.025118513
1.95,0.025673506
2,0.026174603
2.05,0.026618379
2.1,0.027108095
2.15,0.028230954
2.2,0.029365052
2.25,0.030509507
2.3,0.031663426
2.35,0.03282591
2.4,0.033996048
2.45,0.035172921
2.5,0.036355603
2.55,0.037543158
2.6,0.038734642
2.65,0.039929106
2.7,0.041125592
2.75,0.042323133
2.8,0.04352076
2.85,0.044717492
2.9,0.045912348
2.95,0.047104337
3,0.048292464
3.05,0.049475728
3.1,0.050653125
3.15,0.051823646
3.2,0.052986277
3.25,0.05414
3.3,0.055283795
3.35,0.056416638
3.4,0.057537503
3.45,0.058645359
3.5,0.059739176
3.55,0.06081792
3.6,0.061880557
3.65,0.06292605
3.7,0.063953364
3.75,0.064961461
3.8,0.065949303
3.85,0.066915854
3.9,0.067860076
3.95,0.068780934
4,0.069677393
4.05,0.070548421
4.1,0.071392984
4.15,0.072210055
4.2,0.072998607
4.25,0.073757615
4.3,0.074486059
4.35,0.075182922
4.4,0.075847189
4.45,0.076477853
4.5,0.077073907
4.55,0.077634352
4.6,0.078158192
4.65,0.078644438
4.7,0.079092106
4.75,0.079500219
4.8,0.079867804
4.85,0.080193896
4.9,0.080477538
4.95,0.08071778
5,0.080913677
5.05,0.081064296
5.1,0.081168709
5.15,0.081225997
5.2,0.081235252
5.25,0.081195571
5.3,0.081106065
5.35,0.080965851
5.4,0.080774058
5.45,0.080529824
5.5,0.080232298
5.55,0.079880641
5.6,0.079474022
5.65,0.079011623
5.7,0.078492639
5.75,0.077916275
5.8,0.077281747
5.85,0.076588287
5.9,0.075835135
5.95,0.075021547
6,0.07414679
6.05,0.073210147
6.1,0.072210912
6.15,0.071148393
6.2,0.070021913
6.25,0.068830809
6.3,0.06757443
6.35,0.066252142
6.4,0.064863326
6.45,0.063407376
6.5,0.061883703
6.55,0.060291732
6.6,0.058630905
6.65,0.056900676
6.7,0.05510052
6.75,0.053229925
6.8,0.051288394
6.85,0.04927545
6.9,0.047190629
6.95,0.045033486
7,0.04280359
7.05,0.04050053
7.1,0.03812391
7.15,0.035673352
7.2,0.033148494
7.25,0.030548993
7.3,0.027874522
7.35,0.025124773
7.4,0.022299454
7.45,0.019398291
7.5,0.01642103
7.55,0.013367431
7.6,0.010237275
7.65,0.007030361
7.7,0.003746503
7.75,0.000385536
7.8,0
7.85,0
7.9,0
7.95,0
8,0

==> XY_Norm_Time_Upper_Bound.csv <==
t,error
0,0
0.05,4.80888E-05
0.1,0.000192355
0.15,0.000432799
0.2,0.000769421
0.25,0.00120222
0.3,0.001731197
0.35,0.002356351
0.4,0.003077684
0.45,0.003895193
0.5,0.004808881
0.55,0.005818745
0.6,0.006924788
0.65,0.008127008
0.7,0.009425406
0.75,0.010819981
0.8,0.012310734
0.85,0.013897665
0.9,0.015580773
0.95,0.017360059
1,0.019235522
1.05,0.021207163
1.1,0.023274982
1.15,0.025438978
1.2,0.027699152
1.25,0.030055503
1.3,0.032508032
1.35,0.035056739
1.4,0.037701623
1.45,0.040442685
1.5,0.043279925
1.55,0.046213342
1.6,0.049242937
1.65,0.052368709
1.7,0.055590659
1.75,0.058908786
1.8,0.062323092
1.85,0.065833574
1.9,0.069440235
1.95,0.073143073
2,0.076942088
2.05,0.080837282
2.1,0.084828652
2.15,0.088916201
2.2,0.093099927
2.25,0.097379831
2.3,0.101755912
2.35,0.106228171
2.4,0.110796607
2.45,0.115461221
2.5,0.120222013
2.55,0.125078983
2.6,0.130032129
2.65,0.135081454
2.7,0.140226956
2.75,0.145468636
2.8,0.150806493
2.85,0.156240528
2.9,0.161770741
2.95,0.167397131
3,0.173119699
3.05,0.178938444
3.1,0.184853367
3.15,0.190864468
3.2,0.196971746
3.25,0.203175202
3.3,0.209474836
3.35,0.215870647
3.4,0.222362636
3.45,0.228950802
3.5,0.235635146
3.55,0.242415667
3.6,0.249292367
3.65,0.256265243
3.7,0.263334298
3.75,0.27049953
3.8,0.277760939
3.85,0.285118526
3.9,0.292572291
3.95,0.300122234
4,0.307768354
4.05,0.315510651
4.1,0.323349127
4.15,0.331283779
4.2,0.33931461
4.25,0.347441618
4.3,0.355664804
4.35,0.363984167
4.4,0.372399708
4.45,0.380911427
4.5,0.389519323
4.55,0.398223396
4.6,0.407023648
4.65,0.415920077
4.7,0.424912683
4.75,0.434001468
4.8,0.443186429
4.85,0.452467569
4.9,0.461844886
4.95,0.47131838
5,0.480888053
5.05,0.490553903
5.1,0.50031593
5.15,0.510174135
5.2,0.520128518
5.25,0.530179078
5.3,0.540325816
5.35,0.550568732
5.4,0.560907825
5.45,0.571343095
5.5,0.581874544
5.55,0.59250217
5.6,0.603225973
5.65,0.614045954
5.7,0.624962113
5.75,0.63597445
5.8,0.647082964
5.85,0.658287655
5.9,0.669588525
5.95,0.680985571
6,0.692478796
6.05,0.704068198
6.1,0.715753778
6.15,0.727535535
6.2,0.73941347
6.25,0.751387582
6.3,0.763457872
6.35,0.77562434
6.4,0.787886986
6.45,0.800245808
6.5,0.812700809
6.55,0.825251987
6.6,0.837899343
6.65,0.850642876
6.7,0.863482587
6.75,0.876418476
6.8,0.889450542
6.85,0.902578786
6.9,0.915803208
6.95,0.929123807
7,0.942540583
7.05,0.956053538
7.1,0.969662669
7.15,0.983367979
7.2,0.997169466
7.25,1.011067131
7.3,1.025060973
7.35,1.039150993
7.4,1.053337191
7.45,1.067619566
7.5,1.081998119
7.55,1.096472849
7.6,1.111043757
7.65,1.125710843
7.7,1.140474106
7.75,1.155333547
7.8,1.170289165
7.85,1.185340961
7.9,1.200488935
7.95,1.215733086
8,1.231073415

==> XY_QPE.csv <==
n,L1,L2,L3,L4,L5,L6,L7
1,0.576556444,0.5,0.447540317,0.410097051,0.382555608,0.361803399,0.345840695
2,1.238516481,1.098242362,1,0.927768048,0.872677996,0.829436172,0.794696126
3,1.891386173,1.684962038,1.539367707,1.431520376,1.34864103,1.283095189,1.230048739
4,2.542686044,2.2698116,2.07670514,1.933179356,1.822512659,1.734706737,1.663423682
5,3.193428464,2.854006401,2.613338461,2.434116672,2.295665696,2.185615759,2.096120018
6,3.843908891,3.437895522,3.149644508,2.934719473,2.768486143,2.636199826,2.528502451
7,4.49424526,4.021617225,3.685771773,3.435139828,3.241125351,3.086606875,2.960713879
8,5.144493937,4.605237282,4.221790677,3.935449717,3.713654888,3.536906832,3.392821852
9,5.794685266,5.188790992,4.757738938,4.435687644,4.186113008,3.987137063,3.824862464
10,6.444837039,5.772299001,5.293638584,4.935876075,4.658522024,4.437319357,4.256856766
11,7.094960374,6.355774192,5.829503343,5.436029004,5.130895826,4.887467277,4.688817859
12,7.745062582,6.939225022,6.365342219,5.936155603,5.603243516,5.337589711,5.12075433
13,8.395148662,7.52265727,6.901161363,6.436262133,6.075571307,5.787692725,5.552672038
14,9.045222154,8.106075022,7.43696512,6.936353018,6.547883587,6.237780599,5.98457512
15,9.695285631,8.689481248,7.972756644,7.436431468,7.02018354,6.687856445,6.41646658
16,10.34534101,9.272878157,8.508538285,7.936499872,7.492473536,7.137922572,6.848348652
17,10.99538975,9.856267428,9.044311826,8.436560044,7.964755373,7.587980738,7.280223032
18,11.64543297,10.43965036,9.580078644,8.936613386,8.437030441,8.038032299,7.71209103
19,12.29547156,11.02302797,10.11583982,9.436660998,8.909299831,8.488078318,8.143953674
20,12.94550623,11.60640108,10.65159623,9.936703757,9.381564411,8.938119645,8.575811785

==> XY_State_Length_Error.csv <==
L,error
5,0.00017879
6,0.000195803
7,0.000211547
8,0.000226154
9,0.000239872
10,0.000252847
11,0.000265189

==> XY_State_Length_Lower_Bound.csv <==
L,error
5,0.000151049
6,0.000137221
7,0.000154648
8,7.98323E-05
9,0.000155639
10,7.99594E-05
11,0.000155608

==> XY_State_Length_Upper_Bound.csv <==
L,error
5,0.000246215
6,0.000277128
7,0.000350503
8,0.000452548
9,0.000453703
10,0.000492429
11,0.000556412

==> XY_State_Steps_Error.csv <==
n,error
1,0.257497759
2,0.128622551
3,0.085735497
4,0.064298404
5,0.051437554
6,0.042864104
7,0.036740391
8,0.03214769
9,0.028575631
10,0.025718009
11,0.023379968
12,0.021431609
13,0.019783004
14,0.018369917
15,0.017145245
16,0.016073659
17,0.015128143
18,0.014287685
19,0.013535697
20,0.012858909
21,0.012246577
22,0.011689912
23,0.011181653
24,0.01071575
25,0.010287118
26,0.009891459
27,0.009525107
28,0.009184924
29,0.008868202
30,0.008572594
31,0.008296059
32,0.008036806
33,0.007793266
34,0.007564052
35,0.007347936
36,0.007143826
37,0.00695075
38,0.006767835
39,0.0065943
40,0.006429443
41,0.006272627
42,0.006123278
43,0.005980876
44,0.005844947
45,0.005715059
46,0.005590819
47,0.005471865
48,0.005357868
49,0.005248524
50,0.005143553
51,0.005042699
52,0.004945724
53,0.004852408
54,0.004762549
55,0.004675957
56,0.004592458
57,0.004511888
58,0.004434097
59,0.004358943
60,0.004286294
61,0.004216027
62,0.004148026
63,0.004082184
64,0.0040184
65,0.003956579
66,0.00389663
67,0.003838472
68,0.003782024
69,0.003727212
70,0.003673966
71,0.00362222
72,0.003571911
73,0.003522981
74,0.003475373
75,0.003429035
76,0.003383916
77,0.003339969
78,0.003297149
79,0.003255413
80,0.00321472
81,0.003175032
82,0.003136312
83,0.003098525
84,0.003061638
85,0.003025619
86,0.002990437
87,0.002956064
88,0.002922473
89,0.002889636
90,0.002857529
91,0.002826127
92,0.002795408
93,0.00276535
94,0.002735932
95,0.002707132
96,0.002678933
97,0.002651315
98,0.002624261
99,0.002597753
100,0.002571776

==> XY_State_Steps_Lower_Bound.csv <==
n,error
1,0.025330698
2,0.059498512
3,0.050073044
4,0.041457547
5,0.035039364
6,0.030240207
7,0.026557363
8,0.023655846
9,0.021316512
10,0.019393008
11,0.017784828
12,0.016421025
13,0.015250242
14,0.01423446
15,0.013344967
16,0.012559691
17,0.011861399
18,0.011236443
19,0.010673881
20,0.010164836
21,0.009702036
22,0.009279465
23,0.008892107
24,0.008535743
25,0.008206802
26,0.00790224
27,0.007619448
28,0.007356175
29,0.007110469
30,0.006880631
31,0.006665173
32,0.006462788
33,0.006272321
34,0.006092752
35,0.005923171
36,0.005762768
37,0.005610819
38,0.005466672
39,0.005329742
40,0.005199501
41,0.00507547
42,0.004957215
43,0.004844344
44,0.004736495
45,0.004633342
46,0.004534585
47,0.004439948
48,0.004349179
49,0.004262046
50,0.004178334
51,0.004097846
52,0.0040204
53,0.003945826
54,0.003873967
55,0.003804678
56,0.003737824
57,0.003673277
58,0.003610922
59,0.003550648
60,0.003492352
61,0.00343594
62,0.00338132
63,0.00332841
64,0.003277129
65,0.003227405
66,0.003179166
67,0.003132348
68,0.003086889
69,0.00304273
70,0.002999817
71,0.002958097
72,0.002917521
73,0.002878043
74,0.002839619
75,0.002802208
76,0.002765769
77,0.002730266
78,0.002695662
79,0.002661925
80,0.002629021
81,0.002596921
82,0.002565595
83,0.002535016
84,0.002505157
85,0.002475993
86,0.002447501
87,0.002419656
88,0.002392438
89,0.002365826
90,0.002339799
91,0.002314338
92,0.002289425
93,0.002265043
94,0.002241175
95,0.002217804
96,0.002194916
97,0.002172496
98,0.002150528
99,0.002129001
100,0.0021079

==> XY_State_Steps_Upper_Bound.csv <==
n,error
1,0.384710442
2,0.192355221
3,0.128236814
4,0.096177611
5,0.076942088
6,0.064118407
7,0.054958635
8,0.048088805
9,0.042745605
10,0.038471044
11,0.034973677
12,0.032059204
13,0.029593111
14,0.027479317
15,0.025647363
16,0.024044403
17,0.022630026
18,0.021372802
19,0.020247918
20,0.019235522
21,0.018319545
22,0.017486838
23,0.016726541
24,0.016029602
25,0.015388418
26,0.014796555
27,0.014248535
28,0.013739659
29,0.013265877
30,0.012823681
31,0.012410014
32,0.012022201
33,0.011657892
34,0.011315013
35,0.010991727
36,0.010686401
37,0.01039758
38,0.010123959
39,0.00986437
40,0.009617761
41,0.009383182
42,0.009159772
43,0.008946754
44,0.008743419
45,0.008549121
46,0.00836327
47,0.008185329
48,0.008014801
49,0.007851234
50,0.007694209
51,0.007543342
52,0.007398278
53,0.007258688
54,0.007124267
55,0.006994735
56,0.006869829
57,0.006749306
58,0.006632939
59,0.006520516
60,0.006411841
61,0.006306729
62,0.006205007
63,0.006106515
64,0.006011101
65,0.005918622
66,0.005828946
67,0.005741947
68,0.005657507
69,0.005575514
70,0.005495863
71,0.005418457
72,0.005343201
73,0.005270006
74,0.00519879
75,0.005129473
76,0.00506198
77,0.00499624
78,0.004932185
79,0.004869752
80,0.004808881
81,0.004749512
82,0.004691591
83,0.004635066
84,0.004579886
85,0.004526005
86,0.004473377
87,0.004421959
88,0.00437171
89,0.004322589
90,0.00427456
91,0.004227587
92,0.004181635
93,0.004136671
94,0.004092664
95,0.004049584
96,0.0040074
97,0.003966087
98,0.003925617
99,0.003885964
100,0.003847104

==> XY_State_Time_Error.csv <==
t,error
0,0
0.05,3.49313E-05
0.1,0.000139638
0.15,0.000313858
0.2,0.000557157
0.25,0.000868927
0.3,0.00124839
0.35,0.001694602
0.4,0.002206452
0.45,0.002782669
0.5,0.003421825
0.55,0.004122336
0.6,0.004882476
0.65,0.005700373
0.7,0.00657402
0.75,0.007501281
0.8,0.008479897
0.85,0.009507496
0.9,0.010581598
0.95,0.011699624
1,0.012858909
1.05,0.014056705
1.1,0.015290195
1.15,0.016556503
1.2,0.017852702
1.25,0.019175829
1.3,0.020522892
1.35,0.021890885
1.4,0.0232768
1.45,0.024677635
1.5,0.026090415
1.55,0.027512197
1.6,0.028940085
1.65,0.030371249
1.7,0.031802933
1.75,0.033232468
1.8,0.034657294
1.85,0.036074964
1.9,0.037483167
1.95,0.038879737
2,0.04026267
2.05,0.041630135
2.1,0.042980495
2.15,0.044312313
2.2,0.045624369
2.25,0.046915675
2.3,0.048185484
2.35,0.049433304
2.4,0.050658908
2.45,0.051862345
2.5,0.053043946
2.55,0.054204334
2.6,0.055344429
2.65,0.056465448
2.7,0.057568911
2.75,0.058656633
2.8,0.059730727
2.85,0.060793589
2.9,0.061847892
2.95,0.062896568
3,0.063942792
3.05,0.064989955
3.1,0.066041639
3.15,0.067101587
3.2,0.068173663
3.25,0.06926182
3.3,0.07037005
3.35,0.071502342
3.4,0.072662635
3.45,0.073854767
3.5,0.075082426
3.55,0.0763491
3.6,0.077658031
3.65,0.079012165
3.7,0.080414115
3.75,0.081866119
3.8,0.083370009
3.85,0.084927179
3.9,0.086538571
3.95,0.088204652
4,0.08992541
4.05,0.091700348
4.1,0.093528486
4.15,0.095408373
4.2,0.097338098
4.25,0.099315304
4.3,0.101337216
4.35,0.103400659
4.4,0.105502085
4.45,0.107637605
4.5,0.109803015
4.55,0.111993825
4.6,0.11420529
4.65,0.116432443
4.7,0.118670121
4.75,0.120912996
4.8,0.1231556
4.85,0.125392359
4.9,0.127617613
4.95,0.129825646
5,0.132010708
5.05,0.13416704
5.1,0.136288895
5.15,0.138370563
5.2,0.140406389
5.25,0.142390796
5.3,0.144318299
5.35,0.146183533
5.4,0.147981261
5.45,0.1497064
5.5,0.151354033
5.55,0.15291943
5.6,0.154398059
5.65,0.155785607
5.7,0.157077995
5.75,0.158271389
5.8,0.15936222
5.85,0.160347199
5.9,0.161223328
5.95,0.161987917
6,0.162638599
6.05,0.163173344
6.1,0.163590472
6.15,0.163888667
6.2,0.164066997
6.25,0.164124918
6.3,0.164062299
6.35,0.163879427
6.4,0.163577029
6.45,0.163156282
6.5,0.162618827
6.55,0.161966785
6.6,0.161202775
6.65,0.16032992
6.7,0.159351869
6.75,0.158272806
6.8,0.157097469
6.85,0.155831156
6.9,0.154479742
6.95,0.153049689
7,0.151548055
7.05,0.149982497
7.1,0.148361281
7.15,0.146693274
7.2,0.144987944
7.25,0.143255345
7.3,0.141506096
7.35,0.139751355
7.4,0.138002774
7.45,0.136272446
7.5,0.134572835
7.55,0.132916688
7.6,0.131316932
7.65,0.129786544
7.7,0.128338406
7.75,0.12698514
7.8,0.125738922
7.85,0.124611281
7.9,0.123612889
7.95,0.122753352
8,0.122040992

==> XY_State_Time_Lower_Bound.csv <==
t,error
0,0
0.05,2.96505E-05
0.1,0.000118257
0.15,0.000265159
0.2,0.000469503
0.25,0.000730247
0.3,0.001046161
0.35,0.001415835
0.4,0.001837676
0.45,0.002309917
0.5,0.002830618
0.55,0.003397675
0.6,0.004008821
0.65,0.004661634
0.7,0.005353542
0.75,0.006081831
0.8,0.006843649
0.85,0.007636017
0.9,0.008455833
0.95,0.00929988
1,0.010164836
1.05,0.011047281
1.1,0.011943705
1.15,0.012850518
1.2,0.013764057
1.25,0.014680598
1.3,0.015596363
1.35,0.016507529
1.4,0.017410239
1.45,0.018300612
1.5,0.019174751
1.55,0.020028752
1.6,0.020858719
1.65,0.021660768
1.7,0.022431038
1.75,0.023165703
1.8,0.02386098
1.85,0.024513139
1.9,0.025118513
1.95,0.025673506
2,0.026174603
2.05,0.026618379
2.1,0.027108095
2.15,0.028230954
2.2,0.029365052
2.25,0.030509507
2.3,0.031663426
2.35,0.03282591
2.4,0.033996048
2.45,0.035172921
2.5,0.036355603
2.55,0.037543158
2.6,0.038734642
2.65,0.039929106
2.7,0.041125592
2.75,0.042323133
2.8,0.04352076
2.85,0.044717492
2.9,0.045912348
2.95,0.047104337
3,0.048292464
3.05,0.049475728
3.1,0.050653125
3.15,0.051823646
3.2,0.052986277
3.25,0.05414
3.3,0.055283795
3.35,0.056416638
3.4,0.057537503
3.45,0.058645359
3.5,0.059739176
3.55,0.06081792
3.6,0.061880557
3.65,0.06292605
3.7,0.063953364
3.75,0.064961461
3.8,0.065949303
3.85,0.066915854
3.9,0.067860076
3.95,0.068780934
4,0.069677393
4.05,0.070548421
4.1,0.071392984
4.15,0.072210055
4.2,0.072998607
4.25,0.073757615
4.3,0.074486059
4.35,0.075182922
4.4,0.075847189
4.45,0.076477853
4.5,0.077073907
4.55,0.077634352
4.6,0.078158192
4.65,0.078644438
4.7,0.079092106
4.75,0.079500219
4.8,0.079867804
4.85,0.080193896
4.9,0.080477538
4.95,0.08071778
5,0.080913677
5.05,0.081064296
5.1,0.081168709
5.15,0.081225997
5.2,0.081235252
5.25,0.081195571
5.3,0.081106065
5.35,0.080965851
5.4,0.080774058
5.45,0.080529824
5.5,0.080232298
5.55,0.079880641
5.6,0.079474022
5.65,0.079011623
5.7,0.078492639
5.75,0.077916275
5.8,0.077281747
5.85,0.076588287
5.9,0.075835135
5.95,0.075021547
6,0.07414679
6.05,0.073210147
6.1,0.072210912
6.15,0.071148393
6.2,0.070021913
6.25,0.068830809
6.3,0.06757443
6.35,0.066252142
6.4,0.064863326
6.45,0.063407376
6.5,0.061883703
6.55,0.060291732
6.6,0.058630905
6.65,0.056900676
6.7,0.05510052
6.75,0.053229925
6.8,0.051288394
6.85,0.04927545
6.9,0.047190629
6.95,0.045033486
7,0.04280359
7.05,0.04050053
7.1,0.03812391
7.15,0.035673352
7.2,0.033148494
7.25,0.030548993
7.3,0.027874522
7.35,0.025124773
7.4,0.022299454
7.45,0.019398291
7.5,0.01642103
7.55,0.013367431
7.6,0.010237275
7.65,0.007030361
7.7,0.003746503
7.75,0.000385536
7.8,0
7.85,0
7.9,0
7.95,0
8,0

==> XY_State_Time_Upper_Bound.csv <==
t,error
0,0
0.05,4.80888E-05
0.1,0.000192355
0.15,0.000432799
0.2,0.000769421
0.25,0.00120222
0.3,0.001731197
0.35,0.002356351
0.4,0.003077684
0.45,0.003895193
0.5,0.004808881
0.55,0.005818745
0.6,0.006924788
0.65,0.008127008
0.7,0.009425406
0.75,0.010819981
0.8,0.012310734
0.85,0.013897665
0.9,0.015580773
0.95,0.017360059
1,0.019235522
1.05,0.021207163
1.1,0.023274982
1.15,0.025438978
1.2,0.027699152
1.25,0.030055503
1.3,0.032508032
1.35,0.035056739
1.4,0.037701623
1.45,0.040442685
1.5,0.043279925
1.55,0.046213342
1.6,0.049242937
1.65,0.052368709
1.7,0.055590659
1.75,0.058908786
1.8,0.062323092
1.85,0.065833574
1.9,0.069440235
1.95,0.073143073
2,0.076942088
2.05,0.080837282
2.1,0.084828652
2.15,0.088916201
2.2,0.093099927
2.25,0.097379831
2.3,0.101755912
2.35,0.106228171
2.4,0.110796607
2.45,0.115461221
2.5,0.120222013
2.55,0.125078983
2.6,0.130032129
2.65,0.135081454
2.7,0.140226956
2.75,0.145468636
2.8,0.150806493
2.85,0.156240528
2.9,0.161770741
2.95,0.167397131
3,0.173119699
3.05,0.178938444
3.1,0.184853367
3.15,0.190864468
3.2,0.196971746
3.25,0.203175202
3.3,0.209474836
3.35,0.215870647
3.4,0.222362636
3.45,0.228950802
3.5,0.235635146
3.55,0.242415667
3.6,0.249292367
3.65,0.256265243
3.7,0.263334298
3.75,0.27049953
3.8,0.277760939
3.85,0.285118526
3.9,0.292572291
3.95,0.300122234
4,0.307768354
4.05,0.315510651
4.1,0.323349127
4.15,0.331283779
4.2,0.33931461
4.25,0.347441618
4.3,0.355664804
4.35,0.363984167
4.4,0.372399708
4.45,0.380911427
4.5,0.389519323
4.55,0.398223396
4.6,0.407023648
4.65,0.415920077
4.7,0.424912683
4.75,0.434001468
4.8,0.443186429
4.85,0.452467569
4.9,0.461844886
4.95,0.47131838
5,0.480888053
5.05,0.490553903
5.1,0.50031593
5.15,0.510174135
5.2,0.520128518
5.25,0.530179078
5.3,0.540325816
5.35,0.550568732
5.4,0.560907825
5.45,0.571343095
5.5,0.581874544
5.55,0.59250217
5.6,0.603225973
5.65,0.614045954
5.7,0.624962113
5.75,0.63597445
5.8,0.647082964
5.85,0.658287655
5.9,0.669588525
5.95,0.680985571
6,0.692478796
6.05,0.704068198
6.1,0.715753778
6.15,0.727535535
6.2,0.73941347
6.25,0.751387582
6.3,0.763457872
6.35,0.77562434
6.4,0.787886986
6.45,0.800245808
6.5,0.812700809
6.55,0.825251987
6.6,0.837899343
6.65,0.850642876
6.7,0.863482587
6.75,0.876418476
6.8,0.889450542
6.85,0.902578786
6.9,0.915803208
6.95,0.929123807
7,0.942540583
7.05,0.956053538
7.1,0.969662669
7.15,0.983367979
7.2,0.997169466
7.25,1.011067131
7.3,1.025060973
7.35,1.039150993
7.4,1.053337191
7.45,1.067619566
7.5,1.081998119
7.55,1.096472849
7.6,1.111043757
7.65,1.125710843
7.7,1.140474106
7.75,1.155333547
7.8,1.170289165
7.85,1.185340961
7.9,1.200488935
7.95,1.215733086
8,1.231073415
